Efficiently Approximating the Minimum-Volume Bounding Box of a Point Set in Three Dimensions

$\renewcommand{\Re}{\mathbb{R}}$We present an efficient $O (n + 1/\varepsilon^{4.5})$-time algorithm for computing a $(1+\varepsilon$)-approximation of the minimum-volume bounding box of $n$ points in $\Re^3$. We also present a simpler algorithm (for the same purpose) whose running time is $O (n \log{n} + n / \varepsilon^3)$. We give some experimental results with implementations of various variants of the second algorithm. The implementation of the algorithm described in this paper is available online https://github.com/sarielhp/MVBB.

==> figs/2d-br.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{figs/2d-br}
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined
% extract first six characters in \fmtname
\def\x#1#2#3#4#5#6#7\relax{\def\x{#1#2#3#4#5#6}}%
\expandafter\x\fmtname xxxxxx\relax \def\y{splain}%
\ifx\x\y   % LaTeX or SliTeX?
\gdef\SetFigFont#1#2#3{%
  \ifnum #1<17\tiny\else \ifnum #1<20\small\else
  \ifnum #1<24\normalsize\else \ifnum #1<29\large\else
  \ifnum #1<34\Large\else \ifnum #1<41\LARGE\else
     \huge\fi\fi\fi\fi\fi\fi
  \csname #3\endcsname}%
\else
\gdef\SetFigFont#1#2#3{\begingroup
  \count@#1\relax \ifnum 25<\count@\count@25\fi
  \def\x{\endgroup\@setsize\SetFigFont{#2pt}}%
  \expandafter\x
    \csname \romannumeral\the\count@ pt\expandafter\endcsname
    \csname @\romannumeral\the\count@ pt\endcsname
  \csname #3\endcsname}%
\fi
\fi\endgroup
\begin{picture}(2467,2049)(547,-1724)
\put(2167,-1378){\makebox(0,0)[lb]{\smash{\SetFigFont{12}{14.4}{rm}$v$}}}
\put(547,-538){\makebox(0,0)[lb]{\smash{\SetFigFont{12}{14.4}{rm}$\mu$}}}
\put(1280,-283){\makebox(0,0)[lb]{\smash{\SetFigFont{12}{14.4}{rm}$u$}}}
\put(2394,-406){\makebox(0,0)[lb]{\smash{\SetFigFont{12}{14.4}{rm}$t'$}}}
\put(1321,-1223){\makebox(0,0)[lb]{\smash{\SetFigFont{12}{14.4}{rm}$s'$}}}
\put(1607,-630){\makebox(0,0)[lb]{\smash{\SetFigFont{12}{14.4}{rm}$Q$}}}
\put(864,-1224){\makebox(0,0)[lb]{\smash{\SetFigFont{12}{14.4}{rm}$\omega$}}}
\put(2101,-61){\makebox(0,0)[lb]{\smash{\SetFigFont{12}{14.4}{rm}$R$}}}
\end{picture}

